Composite Optimization with Coupling Constraints via Penalized Proximal Gradient Method in Partially Asynchronous Networks

In this paper, we consider a composite optimization problem with linear coupling constraints in a multi-agent network. In this problem, all the agents jointly optimize a global composite cost function which is the linear sum of individual cost functions composed of both smooth and non-smooth components. To solve this problem, we propose an asynchronous penalized proximal gradient (Asyn-PPG) algorithm, a variant of classical proximal gradient method, by considering the asynchronous update instants of the agents and communication delays in the network. Specifically, we consider a slot-based asynchronous network (SAN), where the whole time domain is split into sequential time slots and each agent is permitted to make multiple updates during a slot by accessing the historical state information of others. Moreover, we consider a set of global linear constraints and impose some violation penalties on the updating algorithms. By the Asyn-PPG algorithm, we will show that a periodically convergence with rate O(1/K) (K is the index of time slots) can be guaranteed if the coefficient of the penalties for all agents is synchronized at the end of the time slots and the step-size of the Asyn-PPG algorithm is properly determined. The feasibility of the proposed algorithm is verified by solving a consensus based distributed LASSO problem and a social welfare optimization problem in the electricity market respectively.

==> Comment.txt <==
Suggest to add one example on SAN to justify its usefulness.

 

In addition, suggest to:

1.make thorough comparison with [29], [30], and [16]

2.include an example that can only be solved by the proposed method, but not by [29], [30], and [16]

3.check the math and proofs carefully. Noted that one math error may make the whole work invalid.
